Nearest Neighbour Decoding with Pilot-Assisted Channel Estimation for Fading Multiple-Access Channels

We study a noncoherent multiple-input multiple-output (MIMO) fading multiple-access channel (MAC), where the transmitters and the receiver are aware of the statistics of the fading, but not of its realisation. We analyse the rate region that is achievable with nearest neighbour decoding and pilot-assisted channel estimation and determine the corresponding pre-log region, which is defined as the limiting ratio of the rate region to the logarithm of the SNR as the SNR tends to infinity.

==> outline.dat <==
GMI Pre-log for MIMO and MAC with Pilot-Aided Channel Estimation

Introduction

First point
- Coherent systems over non-coherent capacity grow with log SNR
- Achievable using nearest neighbour decoder
- Capacity is achieved using Gaussian inputs
- Requires genie that provides perfect fading knowledge for each channel uses

Second point
- Due to time-varying nature of the channel, genie is difficult to provide a perfect CSI
- Our approach establish CEE and supply the outputs to the nearest neighbour decoder.
- Separate processing
- CEE is imperfect -> mismatched decoding.

Third point 
pilot assisted 
- Giannakis: - MMSE estimation
             - Pilot placement and the optimum rate

- Lozano : - LB to capacity
           - snr scaling 
           - optimal pre-log for SISO

- Lapidoth: - Upper bound to pre-log
            - peak power

Fourth point 
- This paper -> achievable rates with CEE and nearest neighbour.
- Focus on i.i.d. inputs -> GMI is optimal -> mismatched decoding
- Focus on high SNR and pre-log, gmi pre-log
- Gaussian vs. Continuous inputs
- Peak power 

Fifth point (results)
- MIMO pre-log 
- optimal SISO (Lapidoth), optimal MISO (Tobi), best LB (Etkin n Tse)
- MAC channels vs TS
- SISO: TS > MAC
- SIMO: TS <? MAC: interplay Doppler


System Model

Channel Model
- Define H, Z

Encoder: codes + pilot insertion

Decoder: estimate + nearest neighbour

Preliminaries

Probability of error and GMI


Results

Detail analysis on GMI + CEE
- Undersampled process
- Condition

Pre-log 
- pre-log for MIMO
- implication for SISO, MISO, LB MIMO

MAC
- Rate for individual users
- Sum rate
- Sum rate pre-log < sum rate pre-log TS
- Sum rate pre-log ?> sum rate pre-log TS

  




